MathVis: Can AI Reason through Drawing? A Benchmark for Mathematical Figure Generation

This paper introduces MathVis, a benchmark designed to evaluate LLMs' ability to visualize frontier mathematical problems and perform diagram-assisted reasoning. The benchmark consists of 512 tasks, each comprising a mathematical statement, a reference diagram, executable TikZ or SVG code, a Gold Intermediate Representation (IR), atomic rubrics, and error codes. Through rigorous evaluation, GPT-6-Astra, Claude Fable 5, and Gemini 3.1 Pro Preview achieve pass@1 scores of 31.25%, 26.56%, and 22.85%, respectively. We found that although the tasks require visualization, LLMs produce outputs dominated by formal languages, symbols, and graphics programs, rather than explicit diagram-mediated reasoning. Furthermore, while the solutions generated by LLMs may contain all the necessary elements, they are often visually confusing to humans. Ultimately, this benchmark aims to visualize mathematical problems and promote research on enabling LLMs to simplify their reasoning via visual diagrams.

==> data/MathVis-16-model-metrics.csv <==
model,pass1_count_512,pass1_pct,D_count_1536,D_PSR_pct,D_Wilson95_low_pct_neff512,D_Wilson95_high_pct_neff512,S_PSR_pct,T_count_1536,T_pct,T_Wilson95_low_pct_neff512,T_Wilson95_high_pct_neff512,pass3_count_512,pass3_pct,pass_caret3_count_512,pass_caret3_pct
GPT-6-Astra,160,31.25,472,30.73,26.89,34.86,31.2,1450,94.4,92.06,96.08,196,38.28,124,24.22
GPT-5.6-sol,110,21.48,307,19.99,16.75,23.67,20.05,1418,92.32,89.68,94.32,124,24.22,85,16.60
Claude Fable 5,136,26.56,386,25.13,21.57,29.06,26.07,1292,84.11,80.7,87.03,150,29.30,98,19.14
Claude Opus 4.8,107,20.9,306,19.92,16.69,23.6,20.12,1212,78.91,75.16,82.22,127,24.80,77,15.04
Claude Sonnet 4.6,86,16.8,239,15.56,12.68,18.95,16.47,1227,79.88,76.19,83.13,103,20.12,61,11.91
Claude Haiku 4.5,53,10.35,141,9.18,6.97,11.99,10.06,1099,71.55,67.49,75.29,63,12.30,31,6.05
Gemini 3.1 Pro Preview,117,22.85,318,20.7,17.42,24.42,20.7,1200,78.13,74.34,81.49,140,27.34,78,15.23
Gemini 3.5 Flash,82,16.02,216,14.06,11.32,17.34,15.11,1154,75.13,71.21,78.68,97,18.95,55,10.74
DeepSeek V4 Flash 0731,88,17.19,231,15.04,12.2,18.4,16.12,1199,78.06,74.27,81.43,104,20.31,57,11.13
Hunyuan HY3,81,15.82,210,13.67,10.97,16.92,14.53,1169,76.11,72.23,79.6,93,18.16,52,10.16
GLM 5.2 (Direct),97,18.95,263,17.12,14.11,20.63,18.07,1263,82.23,78.68,85.29,114,22.27,67,13.09
GLM 5.2 (OpenRouter),90,17.58,247,16.08,13.15,19.51,17.06,1200,78.13,74.34,81.49,108,21.09,62,12.11
Doubao Seed 2.1 Pro,107,20.9,294,19.14,15.97,22.77,20.03,1245,81.05,77.43,84.21,124,24.22,76,14.84
Doubao Seed 2.1 Turbo,83,16.21,224,14.58,11.79,17.9,15.47,1176,76.56,72.7,80.03,98,19.14,49,9.57
Doubao Seed 2.0 Pro,93,18.16,248,16.15,13.21,19.58,17.12,1191,77.54,73.73,80.94,109,21.29,63,12.30
Doubao Seed 2.0 Lite,58,11.33,155,10.09,7.77,13.0,11.08,1107,72.07,68.03,75.78,68,13.28,37,7.23

